The Lick-Carnegie Exoplanet Survey: HD32963 -- A New Jupiter Analog Orbiting a Sun-like Star

We present a set of 109 new, high-precision Keck/HIRES radial velocity (RV) observations for the solar-type star HD 32963. Our dataset reveals a candidate planetary signal with a period of 6.49 $\pm$ 0.07 years and a corresponding minimum mass of 0.7 $\pm$ 0.03 Jupiter masses. Given Jupiter's crucial role in shaping the evolution of the early Solar System, we emphasize the importance of long-term radial velocity surveys. Finally, using our complete set of Keck radial velocities and correcting for the relative detectability of synthetic planetary candidates orbiting each of the 1,122 stars in our sample, we estimate the frequency of Jupiter analogs across our survey at approximately 3%.

==> HD32963.csv <==
"Time [JD]","RV [m/s]","Formal uncertainty [m/s]","S-index"
2450837.7941,0.34,1.24,0.1611
2451072.13501,-8.63,1.49,0.1575
2451172.891,-5.48,1.34,0.1556
2451227.77725,-9.01,1.54,0.1548
2451543.97565,2.38,1.36,0.1507
2451552.86303,-5.67,1.42,0.1427
2451900.03022,5.63,1.21,0.1565
2452238.90366,8.02,1.37,0.1381
2452536.13738,15.01,1.51,0.1429
2452601.97279,13.67,1.54,0.1479
2452899.07676,7.68,1.61,0.133
2453017.82404,-0.5,1.61,0.1084
2453071.82153,2.87,1.38,0.1136
2453072.85405,-3.2,2.22,0.1149
2453303.00577,-1.04,1.36,0.1206
2453400.90682,-3.47,1.25,0.1443
2453985.04316,5.86,1.11,0.1356
2454130.77611,4.38,1.29,0.1369
2454399.0359,14.82,1.52,0.1359
2454490.84396,12.42,0.99,0.1386
2454544.79523,13.79,1.31,0.1393
2454545.78388,14.94,1.21,0.1387
2454546.79312,15.27,1.17,0.1374
2454818.99251,16.17,1.53,0.1464
2454819.9355,13.5,1.47,0.1449
2454820.99274,19.6,1.22,0.1434
2454821.94199,15.19,1.39,0.1428
2454822.9506,17.39,1.3,0.1417
2455053.13748,14,1.21,0.1397
2455054.10348,16.44,1.23,0.1407
2455143.9092,13.61,0.96,0.1434
2455167.04847,14.95,0.95,0.1439
2455167.97201,13.18,0.9,0.1426
2455168.96545,13.33,0.95,0.1505
2455171.92547,10.72,1.5,0.1446
2455172.97766,9.64,1.41,0.1379
2455174.04029,12.4,1.36,0.1475
2455187.80602,12.2,1.6,0.1426
2455191.94947,13.37,1.45,0.1401
2455197.73756,13.27,1.49,0.1476
2455198.72083,17.84,1.51,0.1438
2455200.92038,12.89,0.75,0.1473
2455201.88021,15.06,0.69,0.1424
2455202.95896,12.79,0.71,0.1475
2455231.77009,6.96,1.47,0.1505
2455255.79932,4.14,1.51,0.1492
2455257.8674,7.5,0.77,0.147
2455284.77718,9.55,1.42,0.1389
2455311.73201,5.98,1.37,0.1418
2455427.13218,-1,0.83,0.1435
2455434.13169,6.68,0.8,0.1424
2455439.07494,2.66,0.77,0.1455
2455441.10445,3.91,0.79,0.1422
2455463.01628,3.33,0.67,0.1448
2455465.11135,7.29,1.27,0.1462
2455486.98527,1.69,1.46,0.1463
2455517.11312,1.39,0.89,0.1472
2455521.90128,-0.88,0.83,0.1423
2455542.91693,2.71,0.81,0.1319
2455549.93434,-3.05,0.78,0.1331
2455578.86157,-0.6,0.81,0.128
2455611.93027,3.06,0.89,0.1415
2455636.80428,-2.4,0.78,0.1507
2455637.73361,-2.88,0.7,0.1357
2455663.72366,-1.41,1.23,0.1368
2455664.77764,-3.23,0.72,0.1501
2455669.76051,-2.7,0.7,0.144
2455671.72635,-0.98,0.71,0.1411
2455672.72725,-2.69,0.73,0.1445
2455673.73235,-1.79,1.41,0.0584
2455786.1378,-4.63,1.41,0.1362
2455794.13848,-6.79,0.76,0.1384
2455799.14235,-5.83,1.29,0.1438
2455807.13577,-1.26,1.6,0.1597
2455808.14852,-4.44,1.27,0.1206
2455809.14387,2.62,1.48,0.135
2455810.14382,-2.81,1.4,0.1397
2455811.13974,3.79,1.49,0.1279
2455812.13641,-1.31,1.27,0.1392
2455815.14413,-6.03,1.46,0.1433
2455826.05918,-3.3,0.87,0.1409
2455840.07662,-7.26,0.84,0.1468
2455842.09165,-3.99,0.76,0.1433
2455843.10379,-9.47,0.78,0.1318
2455870.97618,-1.1,0.89,0.1427
2455875.06884,-5.27,1.31,0.1381
2455877.95388,-5.52,0.86,0.1434
2455882.13659,-9.93,0.84,0.1421
2455901.94097,-7.73,0.8,0.1405
2455902.93453,-4.98,0.79,0.141
2455904.7946,-5.22,0.82,0.1407
2455910.86556,-8.01,0.74,0.1371
2455928.77242,-4.19,0.91,0.1458
2455970.81609,-3.67,0.86,0.1345
2455999.72359,-2.97,0.82,0.1494
2456024.74549,-4.65,1.56,0.143
2456142.12388,-2.36,0.86,0.1463
2456165.13343,-1.63,0.82,0.1454
2456166.13405,-0.87,0.83,0.1492
2456169.09596,-0.67,0.85,0.151
2456175.13558,-0.53,0.85,0.1525
2456203.10775,-6.17,1.23,0.1453
2456290.87997,0.42,0.91,0.1458
2456327.76344,0.04,0.84,0.1476
2456328.87858,0.29,0.9,0.1432
2456524.11788,4.15,1.5,0.1455
2456551.99538,10.87,0.92,0.1513
2456586.04937,7.59,0.8,0.1463
2456675.9132,11.79,0.91,0.1449

